Time series modeling by a regression approach based on a latent process

Time series are used in many domains including finance, engineering, economics and bioinformatics generally to represent the change of a measurement over time. Modeling techniques may then be used to give a synthetic representation of such data. A new approach for time series modeling is proposed in this paper. It consists of a regression model incorporating a discrete hidden logistic process allowing for activating smoothly or abruptly different polynomial regression models. The model parameters are estimated by the maximum likelihood method performed by a dedicated Expectation Maximization (EM) algorithm. The M step of the EM algorithm uses a multi-class Iterative Reweighted Least-Squares (IRLS) algorithm to estimate the hidden process parameters. To evaluate the proposed approach, an experimental study on simulated data and real world data was performed using two alternative approaches: a heteroskedastic piecewise regression model using a global optimization algorithm based on dynamic programming, and a Hidden Markov Regression Model whose parameters are estimated by the Baum-Welch algorithm. Finally, in the context of the remote monitoring of components of the French railway infrastructure, and more particularly the switch mechanism, the proposed approach has been applied to modeling and classifying time series representing the condition measurements acquired during switch operations.

==> readme.txt <==
files:

1. neural_networks_double_column_version.tex: The Tex file of the paper in double column format (Neural Networks format).
2. neural_networks_single_column_version.tex: The Tex file of the paper in single column format (preprint format).
3. bibliographie_NN_2009.bib: bibliographie file for the paper  used with the apalike package.
4. neural_networks_double_column_version.pdf: pdf view of the paper in Neural Networks format.
5. neural_networks_single_column_version.tex: view of the paper in the preprint format
6. apalike.bst: apalike package for the bibliography
7. elsarticle-harv.bst: package elsevier for the bibliography
8. elsarticle.bst: package elsevier for the whole paper
9. images: Folder containing all the figures in the the paper in EPS format


